A Structured-Surrogate Double-Model Approach to Regularization Parameter Selection

Double-model methods select a regularization parameter by matching the discrepancy between two reconstructions of the same data to a prescribed target. The Structured-Surrogate Double-Model (SSDM) framework is developed around a computationally inexpensive structured surrogate of the forward operator and a spectrally explicit perturbation, with the selected parameter subsequently applied to the original inverse problem. Given a prescribed target, parameter selection requires neither prior knowledge of the noise level nor training data. For a class of Tikhonov regularization problems, the squared discrepancy is shown to attain a strict maximum at zero regularization, decay as $\lambda^{-2}$, and decrease strictly beyond an explicit phase-aware threshold. A complementary, data-dependent certificate is established to guarantee strict monotonicity on finite intervals, enabling unique and reliable target matching even when the global threshold is overly conservative. The discrepancy is further connected to directional roughness in image deblurring, providing a geometric interpretation of the selection principle. Experiments on synthetic images and on synthetically blurred natural photographs illustrate the theoretical findings and demonstrate the practical applicability of certified parameter selection.

==> fig1_curve.csv <==
lambda,Db
1e-10,821.747288959135
1.05115477302287e-10,804.407489625812
1.10492635684876e-10,787.417108194431
1.16144861384034e-10,770.770846331581
1.22086225405907e-10,754.463433450538
1.28331518555765e-10,738.489620934155
1.34896288259166e-10,722.844177242276
1.41796877266691e-10,707.521883898523
1.4905046433862e-10,692.517532348917
1.56675107010815e-10,677.825921680635
1.64689786548287e-10,663.441857183046
1.73114455198349e-10,649.360149725722
1.81970085860998e-10,635.575615919427
1.9127872430017e-10,622.083079016764
2.01063544025849e-10,608.877370499562
2.11348903983664e-10,595.953332290621
2.22160409195582e-10,583.305819518592
2.33524974502649e-10,570.929703756899
2.45470891568503e-10,558.819876651007
2.58027899310411e-10,546.971253843479
2.71227257933203e-10,535.378779103069
2.85101826750391e-10,524.037428563017
2.99686145986212e-10,512.942214974683
3.15016522762235e-10,502.088191885668
3.31131121482591e-10,491.470457656729
3.48070058842841e-10,481.084159238802
3.65875503699003e-10,470.924495640309
3.84591782045354e-10,460.986721025275
4.04265487362345e-10,451.266147394589
4.24945596609345e-10,441.758146815396
4.46683592150963e-10,432.458153177201
4.69533589920486e-10,423.361663467067
4.93552474139481e-10,414.464238570313
5.18800038928961e-10,405.761503616709
5.45339137164627e-10,397.249147905247
5.73235836946771e-10,388.922924452576
6.02559586074357e-10,380.778649220951
6.33383384932744e-10,372.81220009069
6.65783968225438e-10,365.019515649413
6.99841996002275e-10,357.396593875508
7.35642254459642e-10,349.939490796155
7.73273867012556e-10,342.644319200758
8.128305161641e-10,335.507247488645
8.54410676724535e-10,328.524498725495
8.98117860960694e-10,321.692349976149
9.44060876285923e-10,315.007131972527
9.92354096132099e-10,308.465229164364
1.04311774467805e-09,302.063080187953
1.09647819614318e-09,295.797178774103
1.15256828939142e-09,289.664075101805
1.21152765862859e-09,283.660377588874
1.27350308101666e-09,277.782755095668
1.33864884206999e-09,272.027939503408
1.40712711974341e-09,266.392728614946
1.47910838816821e-09,260.873989313674
1.55477184204117e-09,255.468660905847
1.63430584272314e-09,250.173758563364
1.71790838715759e-09,244.986376778201
1.80578760077671e-09,239.903692736387
1.89816225562196e-09,234.922969518741
1.99526231496888e-09,230.041559037616
2.0973295058122e-09,225.256904623388
2.20461792063619e-09,220.566543181352
2.31739464996848e-09,215.968106848753
2.43594044729203e-09,211.45932409253
2.56055042797048e-09,207.038020200802
2.69153480392691e-09,202.702117134554
2.82921965590495e-09,198.449632720268
2.9739477452346e-09,194.278679178729
3.12607936712396e-09,190.187460999725
3.28599324760065e-09,186.174272186314
3.45408748633635e-09,182.237492905502
3.63078054770102e-09,178.375585594244
3.81651230251451e-09,174.587090580224
4.01174512308862e-09,170.870621285927
4.21696503428582e-09,167.224859091634
4.43268292346009e-09,163.648547938192
4.65943581229203e-09,160.14048875366
4.89778819368446e-09,156.699533789047
5.14833343704647e-09,153.324580947597
5.41169526546465e-09,150.014568189298
5.6885293084384e-09,146.768468087791
5.97952473404553e-09,143.58528261071
6.28540596460025e-09,140.464038186936
6.60693448007596e-09,137.403781115551
6.94491071378121e-09,134.403573361656
7.30017604500878e-09,131.46248877399
7.67361489361819e-09,128.579609748755
8.06615692176613e-09,125.754024353443
8.47877934826591e-09,122.984823914155
8.91250938133744e-09,120.271101060103
9.36842677580398e-09,117.611948209963
9.8476665211016e-09,115.00645647672
1.03514216667935e-08,112.453714960785
1.08809462926223e-08,109.952810395609
1.14375586304954e-08,107.502827105887
1.20226443461741e-08,105.102847235679
1.26376599888373e-08,102.751951202528
1.32841366171065e-08,100.449218333728
1.39636836105594e-08,98.1937276422591
1.46779926762207e-08,95.9845587024316
1.54288420600041e-08,93.8207925887743
1.62181009735893e-08,91.7015128460066
1.70477342477552e-08,89.6258064627923
1.79198072237534e-08,87.5927648272463
1.8836490894898e-08,85.6014846475632
1.98000673111739e-08,83.6510688265064
2.08129352603145e-08,81.7406272836264
2.18776162394955e-08,79.8692777237981
2.29967607325083e-08,78.0361463548467
2.4173154808041e-08,76.2403685605328
2.5409727055493e-08,74.4810895379438
2.67095558755899e-08,72.7574649103077
2.80758771439473e-08,71.0686613273985
2.95120922666639e-08,69.4138570660719
3.1021776647995e-08,67.7922426430652
3.26086885911894e-08,66.203021451096
3.4276778654645e-08,64.6454104275964
3.60301994866785e-08,63.1186407631951
3.78733161633882e-08,61.6219586544406
3.98107170553497e-08,60.1546261023609
4.18472252501937e-08,58.7159217553842
4.39879105595043e-08,57.3051417920388
4.6238102139926e-08,55.9216008358026
4.86034017599022e-08,54.5646328916139
5.10896977450693e-08,53.2335922909494
5.37031796370253e-08,51.9278546301418
5.64503536019637e-08,50.6468176847904
5.93380586275328e-08,49.3899022817851
6.23734835482419e-08,48.1565531096633
6.55641849417979e-08,46.9462394477502
6.89181059409249e-08,45.7584557948491
7.24435960074989e-08,44.5927223790998
7.61494317182231e-08,43.4485855320243
8.00448386135892e-08,42.3256179116737
8.41395141645195e-08,41.2234185621454
8.84436519138601e-08,40.1416127994799
9.29679668528272e-08,39.0798519170104
9.77237220955811e-08,38.0378127065429
1.0272275691833e-07,37.0151967951949
1.07977516232771e-07,36.0117298012275
1.13501081567231e-07,35.027160315678
1.19307203632653e-07,34.0612587199325
1.25410336554475e-07,33.1138158524861
1.31825673855641e-07,32.1846415409413
1.38569186280313e-07,31.2735630177076
1.45657661552446e-07,30.3804232398369
1.53108746168203e-07,29.5050791349033
1.60940989326254e-07,28.6473997957866
1.69173889105314e-07,27.8072646476284
1.77827941003892e-07,26.9845616101014
1.8692468896307e-07,26.1791852774939
1.96486778999347e-07,25.3910351379835
2.06538015581053e-07,24.6200138519283
2.17103420888695e-07,23.8660256070871
2.28209297106745e-07,23.1289745664715
2.39883291901949e-07,22.4087634221145
2.52154467251172e-07,21.705292065483
2.65053371790108e-07,21.0184563826618
2.78612116862977e-07,20.3481471798526
2.92864456462524e-07,19.6942492422533
3.0784587125933e-07,19.0566405270537
3.23593656929628e-07,18.4351914891697
3.40147017001503e-07,17.829764536466
3.57547160450621e-07,17.2402136096202
3.75837404288444e-07,16.6663838804698
3.95063281398324e-07,16.1081115616631
4.15272653887925e-07,15.5652238196875
4.36515832240167e-07,15.0375387828719
4.58845700559301e-07,14.5248656357129
4.82317848223931e-07,14.0270047908379
5.06990708274704e-07,13.5437481300561
5.329257028812e-07,13.0748793062235
5.60187396250141e-07,12.6201740980313
5.88843655355588e-07,12.1794008102838
6.1896581889126e-07,11.7523207127336
6.50628874865557e-07,11.3386885110622
6.83911647281429e-07,10.9382528441185
7.18896992365807e-07,10.5507568020303
7.55672004837104e-07,10.175938460283
7.94328234724282e-07,9.81353142530066
8.34961915277259e-07,9.46326538746682
8.77674202536006e-07,9.12486667788509
9.22571427154763e-07,8.79805882550371
9.69765359108249e-07,8.48256311151629
1.01937348593887e-06,8.17809911820963
1.07151930523761e-06,7.88438526966204
1.12633263208666e-06,7.60113936190896
1.1839499222293e-06,7.32807908038999
1.24451461177138e-06,7.06492250267927
1.30817747426019e-06,6.81138858468208
1.37509699602961e-06,6.56719762865798
1.44543977074593e-06,6.33207173160621
1.51938091413666e-06,6.10573521272596
1.5971044999346e-06,5.88791501883969
1.67880401812256e-06,5.67834110684448
1.7646828566195e-06,5.47674680243373
1.85495480760722e-06,5.28286913450556
1.94984459975805e-06,5.09644914484789
2.04958845768853e-06,4.91723217285826
2.15443469003188e-06,4.74496811521972
2.26464430759306e-06,4.57941166060952
2.38049167312552e-06,4.42032249966536
2.50226518434708e-06,4.26746551057112
2.63026799189538e-06,4.12061092075099
2.76481875401011e-06,3.97953444527665
2.90625242982086e-06,3.84401740269482
3.05492111321552e-06,3.71384680907351
3.21119490936482e-06,3.58881545114378
3.37546285608557e-06,3.46872193947844
3.54813389233575e-06,3.35337074270336
3.72963787625294e-06,3.24257220377766
3.92042665527016e-06,3.13614253940913
4.1209751909733e-06,3.03390382369063
4.33178274150042e-06,2.93568395705183
4.55337410442625e-06,2.84131662162103
4.78630092322638e-06,2.75064122408297
5.03114306057318e-06,2.66350282710269
5.28851004188238e-06,2.57975207036286
5.55904257270404e-06,2.4992450822336
5.84341413373517e-06,2.42184338306058
6.14233265742502e-06,2.34741378102023
6.45654229034655e-06,2.27582826145018
6.78682524572179e-06,2.20696387052044
7.13400375071256e-06,2.1407025940664
7.49894209332456e-06,2.07693123235877
7.88254877402021e-06,2.01554127154012
8.2857787673969e-06,1.95642875241087
8.70963589956081e-06,1.89949413720274
9.15517534711467e-06,1.84464217493211
9.62350626398089e-06,1.79178176588251
1.0115794542599e-05,1.74082582572286
1.06332657163716e-05,1.69169114972688
1.11772080105844e-05,1.64429827752015
1.17489755493953e-05,1.59857135874294
1.23499917268759e-05,1.55443801998157
1.29817527504985e-05,1.51182923328603
1.36458313658892e-05,1.47067918655942
1.43438807721196e-05,1.43092515607373
1.50776387372845e-05,1.39250738133697
1.58489319246111e-05,1.35536894250961
1.66596804398695e-05,1.31945564054178
1.75119026114046e-05,1.28471588017883
1.84077200146895e-05,1.25110055596007
1.93493627539095e-05,1.21856294131419
2.03391750137229e-05,1.18705858083576
2.13796208950223e-05,1.15654518580858
2.24732905492222e-05,1.12698253302555
2.36229066263446e-05,1.09833236693921
2.48313310529557e-05,1.07055830516299
2.61015721568254e-05,1.04362574733085
2.74367921560478e-05,1.01750178731072
2.88403150312661e-05,0.992155128757155
3.03156348005985e-05,0.96755600397808
3.18664242178673e-05,0.943676096082247
3.34965439157828e-05,0.92048846436531
3.52100520168452e-05,0.897967472885134
3.70112142358903e-05,0.876088722169968
3.8904514499428e-05,0.854828983996755
4.08946661082112e-05,0.834166139171131
4.29866234708228e-05,0.814079118235413
4.51855944374923e-05,0.79454784502621
4.74970532648456e-05,0.775553182999179
4.99267542438638e-05,0.757076884234954
5.24807460249772e-05,0.739101541037252
5.51653866759557e-05,0.721610540031836
5.79873595100832e-05,0.704588018673254
6.09536897240169e-05,0.688018824065044
6.40717618867554e-05,0.67188847399859
6.73493383232476e-05,0.656183120115709
7.07945784384137e-05,0.640889513100617
7.44160590296806e-05,0.625994969807874
7.82227956386003e-05,0.611487342234494
8.22242649947071e-05,0.597354988246139
8.64304286074836e-05,0.583586743969736
9.08517575651686e-05,0.570171897767295
9.54992586021437e-05,0.557100165708603
0.000100384501499789,0.544361668463487
0.000105519647889024,0.531946909537503
0.00011091748152624,0.519846754778263
0.000116591440117983,0.508052413082915
0.000122555648773628,0.496555418240725
0.000128824955169314,0.485347611848053
0.000135414966510681,0.474421127236337
0.000142342088386434,0.463768374356941
0.000149623565609443,0.453382025569863
0.000157277525147067,0.443255002286239
0.000165323021247564,0.433380462417532
0.000173780082874938,0.423751788586854
0.0001826697635703,0.414362577060478
0.00019201419386388,0.405206627359865
0.000201836636368156,0.396277932516707
0.000212161543689269,0.387570669935438
0.000223014619300875,0.379079192829487
0.000234422881531992,0.37079802219911
0.000246414730828128,0.362721839320168
0.000259020020453132,0.354845478714532
0.000272270130807791,0.347163921573951
0.000286198047550171,0.339672289610363
0.000300838443712188,0.332365839306565
0.000316227766016838,0.325239956542103
0.000332404325610958,0.318290151570055
0.000349408393439406,0.31151205432119
0.000367282300498085,0.304901410012734
0.000386070543215381,0.298454075039712
0.00040581989422438,0.292166013127567
0.000426579518801593,0.286033291725478
0.000448401097262092,0.280052078620563
0.00047133895361574,0.274218638753904
0.000495450190804791,0.26852933122015
0.000520794832859547,0.262980606433276
0.000547435974325959,0.257569003441996
0.000575439937337157,0.25229114737921
0.000604876436719933,0.247143747030902
0.000635818753547224,0.2421235925109
0.000668343917568615,0.237227553029007
0.000702532898973052,0.232452574741126
0.000738470809961116,0.227795678671186
0.000776247116628691,0.223253958695805
0.00081595586168949,0.218824579583918
0.000857695898590895,0.214504775084717
0.000901571137605957,0.210291846058499
0.000947690804514159,0.206183158646174
0.000996169712514941,0.202176142474287
0.0010471285480509,0.198268288893499
0.00110069417125221,0.194457149249411
0.00115699993175021,0.190740333185531
0.00121618600064637,0.187115506978924
0.00127839971946302,0.183580391909743
0.00134379596694465,0.180132762666351
0.00141253754462276,0.176770445788082
0.00148479558210421,0.173491318147979
0.00156074996309211,0.170293305477852
0.00164058977319954,0.167174380938015
0.0017245137706712,0.164132563733849
0.0018127308811847,0.161165917781062
0.00190546071796325,0.158272550421136
0.00200293412849465,0.155450611187971
0.00210539376921755,0.152698290626246
0.00221309470960564,0.15001381916144
0.00232630506715362,0.147395466020899
0.00244530667484582,0.14484153820478
0.00257039578276886,0.142350379505176
0.00270188379561534,0.139920369571225
0.00284009804791421,0.137549923017623
0.00298538261891796,0.135237488573571
0.00313809918917513,0.132981548268968
0.00329862794092063,0.130780616654461
0.00346736850452532,0.128633240051884
0.00364474095336095,0.126537995831656
0.00383118684955729,0.124493491713759
0.00402717034325459,0.122498365089122
0.00423317932808821,0.120551282358476
0.00444972665578166,0.11865093828601
0.00467735141287198,0.116796055365564
0.00491662026274564,0.114985383197389
0.00516812885632603,0.113217697873974
0.00543250331492434,0.111491801373782
0.00571040178894527,0.109806520962152
0.00600251609632815,0.108160708599006
0.00630957344480193,0.106553240353327
0.00663233824224189,0.104983015824708
0.00697161399963468,0.103448957572543
0.00732824533138904,0.101950010553665
0.00770312005797215,0.100485141569418
0.00809717141610562,0.0990533387233058
0.00851138038202376,0.0976536108904438
0.0089467781135775,0.0962849872001078
0.00940444851726352,0.0949465165326571
0.00988553094656939,0.0936372670321141
0.0103912230383517,0.0923563256355822
0.0109227836943086,0.0911027976206147
0.0114815362149688,0.0898758061714926
0.0120688715939994,0.0886744919652377
0.0126862519810326,0.087498012777998
0.0133352143216332,0.0863455431122537
0.0140173741834677,0.0852162738450918
0.0147344297781996,0.0841094118975741
0.0154881661891248,0.0830241799250098
0.0162804598150699,0.0819598160277238
0.0171132830416178,0.0809155734816975
0.0179887091512879,0.0798907204882572
0.0189089174848964,0.0788845399417915
0.0198761988669445,0.0778963292143186
0.0208929613085404,0.0769253999555714
0.0219617360020544,0.0759710779071607
0.0230851836224276,0.0750327027292896
0.0242661009508241,0.0741096278384523
0.0255074278371136,0.0732012202545392
0.0268122545185183,0.0723068604558089
0.0281838293126445,0.0714259422402648
0.0296255667040481,0.0705578725920885
0.0311410558444676,0.0697020715519518
0.0327340694878839,0.0688579720902147
0.0344085733826514,0.0680250199822657
0.0361687361440816,0.0672026736855154
0.0380189396320561,0.0663904042178573
0.0399637898595041,0.06558769503772
0.0420081284589006,0.0647940419261693
0.0441570447353312,0.0640089528718555
0.0464158883361277,0.0632319479599521
0.0487902825686172,0.0624625592665557
0.0512861383991366,0.0617003307603552
0.0539096691681638,0.0609448182136718
0.0566674060581992,0.0601955891252552
0.0595662143529011,0.059452222657459
0.0626133105279553,0.0587143095906193
0.0658162802162232,0.0579814522976119
0.0691830970918936,0.0572532647416633
0.0727221427206485,0.0565293725005241
0.0764422274252599,0.0558094128200913
0.0803526122185616,0.0550930347004657
0.0844630318583967,0.0543798990172709
0.0887837190819367,0.0536696786808118
0.0933254300796992,0.0529620588353427
0.0980994712726878,0.0522567371003207
0.103117727459306,0.0515534238550596
0.10839269140212,0.0508518425676675
0.113937494928134,0.0501517301685412
0.119765941619977,0.0494528374680386
0.125892541179417,0.0487549296172223
0.132332545548722,0.0480577866098009
0.139101986879805,0.0473612038225843
0.146217717445672,0.0466649925909332
0.153697451593527,0.0459689808148182
0.161559809843988,0.0452730135902385
0.169824365246175,0.0445769538598866
0.178511692104095,0.0438806830760988
0.187643417195609,0.0431841018683152
0.197242273611485,0.0424871307065066
0.207332157348595,0.0417897105513141
0.217938186798104,0.0410918034810176
0.229086765276777,0.0403933932849035
0.240805646757054,0.0396944860121687
0.253124004959537,0.0389951104651776
0.266072505979881,0.0382953186257077
0.279683384630908,0.0375951860027825
0.29399052468997,0.0368948118908152
0.309029543251359,0.0361943195270735
0.324837879393743,0.0354938561379562
0.34145488738336,0.0347935928642181
0.358921934645005,0.0340937245561309
0.377282504744699,0.0333944694305999
0.396582305640413,0.0326960685834779
0.416869383470335,0.0319987853517207
0.438194242161945,0.0313029045216004
0.460609969159667,0.030608731380923
0.4841723675841,0.0299165906150599
0.508940095151809,0.0292268250485782
0.534974810201537,0.0285397942363172
0.562341325190349,0.027855872909866
0.591107768041841,0.0271754492875215
0.621345751748075,0.0264989232579074
0.653130552647472,0.0258267044494622
0.686541297822454,0.0251592101999308
0.721661162083387,0.0244968634417571
0.758577575029185,0.0238400905208548
0.797382438700041,0.0231893189675691
0.838172356364163,0.0225449752397152
0.881048873008015,0.0219074824583527
0.926118728128794,0.0212772581574015
0.97349412145845,0.0206547120683179
1.02329299228075,0.0200402439608098
1.07563931303677,0.0194342415599874
1.13066339794964,0.0188370785594192
1.18850222743702,0.0182491127483218
1.24929978911873,0.017670684269569
1.31320743626862,0.0171021140234058
1.38038426460289,0.0165437022297258
1.45099750834299,0.0159957271595667
1.52522295653902,0.0154584440441475
1.60324539069004,0.0149320841673539
1.68525904475075,0.0144168541451398
1.77146808866971,0.0139129353928924
1.86208713666287,0.0134204837794569
1.95734178148766,0.0129396294642813
2.05746915604784,0.0124704769120585
2.16271852372702,0.012013105077343
2.27335189892063,0.0115675677499394
2.38964469931103,0.0111338940504052
2.51188643150958,0.0107120890638121
2.64038141177268,0.0103021345989572
2.77544952358571,0.00990399005952443
2.91742701400117,0.00951759341324984
3.06666733071318,0.00914286224493571
3.22354200195246,0.00877969487917661
3.38844156139202,0.00842797155887752
3.56177652036628,0.00808755566604597
3.74397838982382,0.00775829497190102
3.93550075455778,0.00744002290403451
4.13682040238851,0.00713255981916385
4.34843851110907,0.00683571427090236
4.57088189614875,0.00654928426292098
4.80470432206058,0.00627305847886122
5.05048788109758,0.00600681748136339
5.30884444230988,0.00575033487357727
5.58041717476996,0.00550337841750894
5.86588214871823,0.00526571110451341
6.16595001861481,0.00503709217415637
6.48136779228743,0.00481727807853027
6.81292069057962,0.00460602338991408
7.16143410212903,0.00440308165040529
7.52777563814167,0.00420820616282701
7.91285729227788,0.00402115072281652
8.31763771102671,0.00384167029253903
8.74312458022073,0.00366952161693854
9.19037713363259,0.00350446378384147
9.66050878989812,0.00334625872956979
10.1546899243308,0.00319467169200255
10.6741507825276,0.00304947161325217
11.2201845430197,0.00291043149429873
11.7941505365925,0.00277732870405598
12.3974776302895,0.00264994524543286
13.031667784523,0.00252806798100588
13.6982997921497,0.00241148882093818
14.3990332088163,0.00230000487577248
15.1356124843621,0.0021934185766925
15.9098713055617,0.00209153776579409
16.7237371610208,0.00199417575883753
17.5792361395869,0.00190115138286795
18.4784979742229,0.00181228899099641
19.4237613438979,0.0017274184565305
20.4173794466953,0.00164637514853442
21.4618258580128,0.00156899989078513
22.5597006884358,0.00149513890597561
23.7137370566166,0.00142464374690057
24.9268078932718,0.00135737121624397
26.2019330932367,0.00129318327647437
27.5422870333816,0.00123194695124268
28.951206475105,0.00117353421956921
30.4321988710772,0.00111782190400286
31.988951096914,0.00106469155383583
33.6253386295163,0.00101402932436221
35.3454351949263,0.000965725853078714
37.1535229097173,0.000919676133640984
39.0541029411638,0.000875779388308607
41.0519067127308,0.000833938939537344
43.1519076827765,0.000794062081306951
45.3593337257927,0.000756059950707978
47.6796801470042,0.00071984740025061
50.1187233627271,0.00068534287130294
52.6825352805434,0.000652468269014585
55.3774984150891,0.000621148839034623
58.2103217770872,0.000591313046289458
61.1880575751823,0.000562892456046952
64.3181187721509,0.000535821617457266
67.6082975391982,0.000510037949728299
71.0667846542784,0.000485481631064224
74.7021898927331,0.000462095490469074
78.5235634610071,0.000439824902493477
82.5404185268017,0.000418617684981328
86.7627549017528,0.000398423999854117
91.2010839355912,0.000379196256953704
95.8664546837559,0.000360889020949391
100.770481413611,0.000343458921301902
105.925372517729,0.000326864565265385
111.343960906236,0.000311066453898432
117.039735953862,0.000296026901046447
123.026877081238,0.000281709955250182
129.320289054041,0.000268081324528917
135.935639087852,0.000255108303981384
142.88939585111,0.000242759706143103
150.198870463248,0.000231005794035127
157.882259590088,0.000219818216836334
165.958690743756,0.00020916994810909
174.448269899926,0.000199035226506473
183.372131550888,0.000189389498888058
192.752491319094,0.000180209365770587
202.612701262114,0.000171472529039504
212.977308006728,0.000163157741847419
223.872113856834,0.000155244760625882
235.32424102733,0.000147714299137511
247.362199163862,0.000140547984496324
260.015956316527,0.000133728315085204
273.317013544224,0.000127238620300625
287.298483335367,0.000121063022056132
301.995172040202,0.000115186397977511
317.443666519921,0.000109594346224204
333.682425228294,0.000104273151873112
350.751873952568,9.92097548026511e-05
368.694506451957,9.43917190166982e-05
387.554990244286,8.98072033497838e-05
407.380277804112,8.54449334967366e-05
428.219723449175,8.12941753117583e-05
450.125206206135,7.73447093237226e-05
473.151258961481,7.3586806416285e-05
497.35520421914,7.00112046231672e-05
522.797296802713,6.660908699075e-05
549.540873857625,6.3372060461834e-05
577.6525125266,6.02921357361382e-05
607.202195690988,5.73617080647734e-05
638.263486190548,5.45735389375707e-05
670.91370995541,5.19207386237352e-05
705.23414850611,4.93967495278565e-05
741.310241300916,4.69953303248214e-05
779.231798434196,4.47105408386465e-05
819.093224215299,4.25367276316788e-05
860.993752184602,4.04685102719912e-05
905.037692151713,3.85007682481513e-05
951.334689870874,3.66286285018243e-05
1000,3.48474535499355e-05

